A Spectrum-Based Converse for Quantum State Discrimination and Its Applications to Classical-Quantum Channel Coding

We investigate converse bounds on the average decoding error probability in finite-blocklength classical-quantum channel coding. We first present a lower bound for multiple quantum hypothesis testing in terms of pairwise trace distances and derive a corresponding fidelity bound. We then obtain a spectrum-based converse that depends only on the a priori probabilities and spectra of the states. We show that the converse bound remains tight for the quantum depolarizing channel under suitable conditions. For codes with product-state outputs, this converse takes an explicit form involving products of output-state eigenvalues. We apply it to binary codes over the quantum amplitude damping channel using the input states $\vert+\rangle$ and $\vert-\rangle$. For this setting, we also discuss a normal approximation to the spectrum-based converse in the large blocklength regime. In all numerical examples considered, the spectrum-based converse is tighter than the other converse bounds at low noise levels.

==> figures/Hamming_n6_k3_q2/Conv_Gemini.txt <==
0.00 0.0000000000
0.02 0.0000020300
0.04 0.0000164803
0.06 0.0000564329
0.08 0.0001356965
0.10 0.0002688130
0.12 0.0004710688
0.14 0.0007585082
0.16 0.0011479509
0.18 0.0016570137
0.20 0.0023041362
0.22 0.0031086118
0.24 0.0040906240
0.26 0.0052712899
0.28 0.0066727097
0.30 0.0083180262
0.32 0.0102314926
0.34 0.0124385529
0.36 0.0149659345
0.38 0.0178417563
0.40 0.0210956547
0.42 0.0247589314
0.44 0.0288647247
0.46 0.0334482118
0.48 0.0385468463
0.50 0.0442006379
0.52 0.0504524850
0.54 0.0573485701
0.56 0.0649388344
0.58 0.0732775499
0.60 0.0824240139
0.62 0.0924434012
0.64 0.1034078167
0.66 0.1153976107
0.68 0.1285030415
0.70 0.1428264051
0.72 0.1584848025
0.74 0.1756137977
0.76 0.1943723467
0.78 0.2149495857
0.80 0.2375744254
0.82 0.2625295239
0.84 0.2901723848
0.86 0.3209686363
0.88 0.3555474536
0.90 0.3948004946
0.92 0.4400755702
0.94 0.4936081874
0.96 0.5596943616
0.98 0.6492638550
1.00 0.8749999659

==> figures/Hamming_n6_k3_q2/Conv_Li.txt <==
0.00 0.0000000000
0.02 0.0000379500
0.04 0.0001534865
0.06 0.0003488883
0.08 0.0006261112
0.10 0.0009868055
0.12 0.0014323399
0.14 0.0019638277
0.16 0.0025821582
0.18 0.0032880314
0.20 0.0040820000
0.22 0.0049645195
0.24 0.0059360138
0.26 0.0069969583
0.28 0.0081479915
0.30 0.0093900605
0.32 0.0107246076
0.34 0.0121538060
0.36 0.0136808471
0.38 0.0153102798
0.40 0.0170483979
0.42 0.0189036637
0.44 0.0208871534
0.46 0.0230129985
0.48 0.0252987983
0.50 0.0277659678
0.52 0.0304399903
0.54 0.0333505393
0.56 0.0365314421
0.58 0.0400204609
0.60 0.0438588801
0.62 0.0480908956
0.64 0.0527628173
0.66 0.0579221062
0.68 0.0636162795
0.70 0.0698917258
0.72 0.0767924785
0.74 0.0843590002
0.76 0.0926270274
0.78 0.1016265256
0.80 0.1113807939
0.82 0.1219057532
0.84 0.1332094405
0.86 0.1452917205
0.88 0.1581442172
0.90 0.1717504556
0.92 0.1860861986
0.94 0.2011199548
0.96 0.2168136295
0.98 0.2331232881
1.00 0.2500000000

==> figures/Hamming_n6_k3_q2/Conv_Qiu.txt <==
0.00 0.0000000000
0.02 0.0000011600
0.04 0.0000094173
0.06 0.0000322474
0.08 0.0000775408
0.10 0.0001536074
0.12 0.0002691822
0.14 0.0004334332
0.16 0.0006559719
0.18 0.0009468650
0.20 0.0013166492
0.22 0.0017763496
0.24 0.0023374995
0.26 0.0030121657
0.28 0.0038129770
0.30 0.0047531578
0.32 0.0058465672
0.34 0.0071077445
0.36 0.0085519626
0.38 0.0101952893
0.40 0.0120546598
0.42 0.0141479608
0.44 0.0164941284
0.46 0.0191132639
0.48 0.0220267693
0.50 0.0252575074
0.52 0.0288299914
0.54 0.0327706115
0.56 0.0371079054
0.58 0.0418728856
0.60 0.0470994365
0.62 0.0528248007
0.64 0.0590901810
0.66 0.0659414918
0.68 0.0734303094
0.70 0.0816150886
0.72 0.0905627443
0.74 0.1003507416
0.76 0.1110699124
0.78 0.1228283347
0.80 0.1357568145
0.82 0.1500168708
0.84 0.1658127913
0.86 0.1834106493
0.88 0.2031699735
0.90 0.2256002826
0.92 0.2514717544
0.94 0.2820618214
0.96 0.3198253495
0.98 0.3710079171
1.00 0.4999999805

==> figures/Hamming_n6_k3_q2/Conv_spectral.txt <==
0.00 0.0000000000
0.02 0.0003351994
0.04 0.0012831713
0.06 0.0027609585
0.08 0.0046901367
0.10 0.0069966816
0.12 0.0096108416
0.14 0.0124670162
0.16 0.0155036416
0.18 0.0186630808
0.20 0.0218915218
0.22 0.0251388805
0.24 0.0283587108
0.26 0.0315081212
0.28 0.0345476971
0.30 0.0374414303
0.32 0.0401566536
0.34 0.0426639829
0.36 0.0449372644
0.38 0.0469535281
0.40 0.0486929473
0.42 0.0501388038
0.44 0.0512774584
0.46 0.0520983273
0.48 0.0525938637
0.50 0.0527595448
0.52 0.0525938637
0.54 0.0520983273
0.56 0.0512774584
0.58 0.0501388038
0.60 0.0486929473
0.62 0.0469535281
0.64 0.0449372644
0.66 0.0426639829
0.68 0.0401566536
0.70 0.0374414303
0.72 0.0345476971
0.74 0.0315081212
0.76 0.0283587108
0.78 0.0251388805
0.80 0.0218915218
0.82 0.0186630808
0.84 0.0155036416
0.86 0.0124670162
0.88 0.0096108416
0.90 0.0069966816
0.92 0.0046901367
0.94 0.0027609585
0.96 0.0012831713
0.98 0.0003351994
1.00 0.0000000000

==> figures/Hamming_n6_k3_q2/P_err_optimal.txt <==
0.00 0.0000000000
0.02 0.0003469472
0.04 0.0013751441
0.06 0.0030648767
0.08 0.0053964347
0.10 0.0083469342
0.12 0.0118966439
0.14 0.0160248764
0.16 0.0207113148
0.18 0.0259350240
0.20 0.0316790786
0.22 0.0379245569
0.24 0.0446565701
0.26 0.0518608726
0.28 0.0595254092
0.30 0.0676401935
0.32 0.0761973210
0.34 0.0851912457
0.36 0.0946184243
0.38 0.1044782269
0.40 0.1147713794
0.42 0.1255012986
0.44 0.1366732023
0.46 0.1482943037
0.48 0.1603736316
0.50 0.1729221621
0.52 0.1859533798
0.54 0.1994805170
0.56 0.2135218980
0.58 0.2280951588
0.60 0.2432237342
0.62 0.2589317412
0.64 0.2752476636
0.66 0.2922045874
0.68 0.3098406943
0.70 0.3282007560
0.72 0.3473377328
0.74 0.3673151769
0.76 0.3882105484
0.78 0.4101149548
0.80 0.4331473050
0.82 0.4574530527
0.84 0.4832204528
0.86 0.5106973343
0.88 0.5402194953
0.90 0.5722620297
0.92 0.6075376265
0.94 0.6472085159
0.96 0.6934591527
0.98 0.7516857895
1.00 0.8750000000

==> figures/Repetition_n3_k1_q2/Conv_Gemini.txt <==
0.00 0.0000000000
0.02 0.0000020000
0.04 0.0000160003
0.06 0.0000540029
0.08 0.0001280164
0.10 0.0002500625
0.12 0.0004321868
0.14 0.0006864712
0.16 0.0010250507
0.18 0.0014601320
0.20 0.0020040161
0.22 0.0026691242
0.24 0.0034680272
0.26 0.0044134788
0.28 0.0055184533
0.30 0.0067961882
0.32 0.0082602314
0.34 0.0099244956
0.36 0.0118033183
0.38 0.0139115307
0.40 0.0162645351
0.42 0.0188783938
0.44 0.0217699298
0.46 0.0249568441
0.48 0.0284578492
0.50 0.0322928267
0.52 0.0364830100
0.54 0.0410512011
0.56 0.0460220270
0.58 0.0514222475
0.60 0.0572811276
0.62 0.0636308902
0.64 0.0705072760
0.66 0.0779502399
0.68 0.0860048309
0.70 0.0947223174
0.72 0.1041616492
0.74 0.1143913901
0.76 0.1254923232
0.78 0.1375610396
0.80 0.1507150161
0.82 0.1651000149
0.84 0.1809012692
0.86 0.1983611431
0.88 0.2178085756
0.90 0.2397116983
0.92 0.2647809532
0.94 0.2941991254
0.96 0.3302472386
0.98 0.3787481959
1.00 0.4999999817

==> figures/Repetition_n3_k1_q2/Conv_Li.txt <==
0.00 0.0000000000
0.02 0.0000392210
0.04 0.0001635063
0.06 0.0003821036
0.08 0.0007031787
0.10 0.0011336226
0.12 0.0016788877
0.14 0.0023428645
0.16 0.0031278124
0.18 0.0040343549
0.20 0.0050615518
0.22 0.0062070555
0.24 0.0074673580
0.26 0.0088381292
0.28 0.0103146457
0.30 0.0118922988
0.32 0.0135671698
0.34 0.0153366513
0.36 0.0172000905
0.38 0.0191594230
0.40 0.0212197668
0.42 0.0233899398
0.44 0.0256828700
0.46 0.0281158660
0.48 0.0307107233
0.50 0.0334936491
0.52 0.0364949940
0.54 0.0397487942
0.56 0.0432921316
0.58 0.0471643345
0.60 0.0514060475
0.62 0.0560582071
0.64 0.0611609635
0.66 0.0667525945
0.68 0.0728684528
0.70 0.0795399891
0.72 0.0867938867
0.74 0.0946513374
0.76 0.1031274794
0.78 0.1122310125
0.80 0.1219639930
0.82 0.1323218071
0.84 0.1432933119
0.86 0.1548611273
0.88 0.1670020598
0.90 0.1796876333
0.92 0.1928847031
0.94 0.2065561271
0.96 0.2206614707
0.98 0.2351577223
1.00 0.2500000000

==> figures/Repetition_n3_k1_q2/Conv_Qiu.txt <==
0.00 0.0000000000
0.02 0.0000020000
0.04 0.0000160003
0.06 0.0000540029
0.08 0.0001280164
0.10 0.0002500625
0.12 0.0004321868
0.14 0.0006864712
0.16 0.0010250507
0.18 0.0014601320
0.20 0.0020040161
0.22 0.0026691242
0.24 0.0034680272
0.26 0.0044134788
0.28 0.0055184533
0.30 0.0067961882
0.32 0.0082602314
0.34 0.0099244956
0.36 0.0118033183
0.38 0.0139115307
0.40 0.0162645351
0.42 0.0188783938
0.44 0.0217699298
0.46 0.0249568441
0.48 0.0284578492
0.50 0.0322928267
0.52 0.0364830100
0.54 0.0410512011
0.56 0.0460220270
0.58 0.0514222475
0.60 0.0572811276
0.62 0.0636308902
0.64 0.0705072760
0.66 0.0779502399
0.68 0.0860048309
0.70 0.0947223174
0.72 0.1041616492
0.74 0.1143913901
0.76 0.1254923232
0.78 0.1375610396
0.80 0.1507150161
0.82 0.1651000149
0.84 0.1809012692
0.86 0.1983611431
0.88 0.2178085756
0.90 0.2397116983
0.92 0.2647809532
0.94 0.2941991254
0.96 0.3302472386
0.98 0.3787481959
1.00 0.4999999817

==> figures/Repetition_n3_k1_q2/Conv_spectral.txt <==
0.00 0.0000000000
0.02 0.0000725059
0.04 0.0002800974
0.06 0.0006080126
0.08 0.0010416831
0.10 0.0015667673
0.12 0.0021691843
0.14 0.0028351517
0.16 0.0035512234
0.18 0.0043043309
0.20 0.0050818249
0.22 0.0058715191
0.24 0.0066617340
0.26 0.0074413421
0.28 0.0081998132
0.30 0.0089272584
0.32 0.0096144749
0.34 0.0102529877
0.36 0.0108350911
0.38 0.0113538866
0.40 0.0118033183
0.42 0.0121782048
0.44 0.0124742669
0.46 0.0126881514
0.48 0.0128174495
0.50 0.0128607104
0.52 0.0128174495
0.54 0.0126881514
0.56 0.0124742669
0.58 0.0121782048
0.60 0.0118033183
0.62 0.0113538866
0.64 0.0108350911
0.66 0.0102529877
0.68 0.0096144749
0.70 0.0089272584
0.72 0.0081998132
0.74 0.0074413421
0.76 0.0066617340
0.78 0.0058715191
0.80 0.0050818249
0.82 0.0043043309
0.84 0.0035512234
0.86 0.0028351517
0.88 0.0021691843
0.90 0.0015667673
0.92 0.0010416831
0.94 0.0006080126
0.96 0.0002800974
0.98 0.0000725059
1.00 0.0000000000

==> figures/Repetition_n3_k1_q2/P_err_optimal.txt <==
0.00 0.0000000000
0.02 0.0000754761
0.04 0.0003036238
0.06 0.0006866554
0.08 0.0012261791
0.10 0.0019235714
0.12 0.0027797226
0.14 0.0037952711
0.16 0.0049706474
0.18 0.0063061569
0.20 0.0078020649
0.22 0.0094586907
0.24 0.0112765038
0.26 0.0132562272
0.28 0.0153989477
0.30 0.0177062193
0.32 0.0201801842
0.34 0.0228236952
0.36 0.0256404428
0.38 0.0286350886
0.40 0.0318134057
0.42 0.0351824274
0.44 0.0387506054
0.46 0.0425279793
0.48 0.0465263607
0.50 0.0507595379
0.52 0.0552434978
0.54 0.0599966831
0.56 0.0650402820
0.58 0.0703985704
0.60 0.0760993182
0.62 0.0821742452
0.64 0.0886595725
0.66 0.0955969345
0.68 0.1030340112
0.70 0.1110258870
0.72 0.1196364717
0.74 0.1289405550
0.76 0.1390262449
0.78 0.1499989301
0.80 0.1619864871
0.82 0.1751465408
0.84 0.1896781203
0.86 0.2058396058
0.88 0.2239786644
0.90 0.2445856640
0.92 0.2683981384
0.94 0.2966331546
0.96 0.3316183962
0.98 0.3792493800
1.00 0.5000000000

==> figures/Repetition_n6_k1_q2/Conv_Gemini.txt <==
0.00 0.0000000000
0.02 0.0000000000
0.04 0.0000000010
0.06 0.0000000117
0.08 0.0000000655
0.10 0.0000002500
0.12 0.0000007465
0.14 0.0000018824
0.16 0.0000041943
0.18 0.0000085031
0.20 0.0000160003
0.22 0.0000283458
0.24 0.0000477780
0.26 0.0000772349
0.28 0.0001204871
0.30 0.0001822832
0.32 0.0002685076
0.34 0.0003863504
0.36 0.0005444921
0.38 0.0007533016
0.40 0.0010250507
0.42 0.0013741462
0.44 0.0018173813
0.46 0.0023742111
0.48 0.0030670544
0.50 0.0039216292
0.52 0.0049673268
0.54 0.0062376359
0.56 0.0077706275
0.58 0.0096095159
0.60 0.0118033183
0.62 0.0144076390
0.64 0.0174856159
0.66 0.0211090808
0.68 0.0253600003
0.70 0.0303322983
0.72 0.0361341976
0.74 0.0428912849
0.76 0.0507506062
0.78 0.0598862649
0.80 0.0705072760
0.82 0.0828689269
0.84 0.0972898162
0.86 0.1141785501
0.88 0.1340779068
0.90 0.1577431520
0.92 0.1862943264
0.94 0.2215533180
0.96 0.2669537544
0.98 0.3310639033
1.00 0.4999999742

==> figures/Repetition_n6_k1_q2/Conv_Li.txt <==
0.00 0.0000000000
0.02 0.0000005927
0.04 0.0000044945
0.06 0.0000143856
0.08 0.0000323910
0.10 0.0000602625
0.12 0.0000995856
0.14 0.0001519897
0.16 0.0002193408
0.18 0.0003038947
0.20 0.0004084001
0.22 0.0005361426
0.24 0.0006909340
0.26 0.0008770597
0.28 0.0010992043
0.30 0.0013623800
0.32 0.0016718834
0.34 0.0020333003
0.36 0.0024525701
0.38 0.0029361097
0.40 0.0034909873
0.42 0.0041251285
0.44 0.0048475378
0.46 0.0056685241
0.48 0.0065999377
0.50 0.0076554426
0.52 0.0088508723
0.54 0.0102047337
0.56 0.0117389286
0.58 0.0134797540
0.60 0.0154592161
0.62 0.0177166483
0.64 0.0203005700
0.66 0.0232706616
0.68 0.0266996819
0.70 0.0306751071
0.72 0.0353002639
0.74 0.0406947289
0.76 0.0469938157
0.78 0.0543470249
0.80 0.0629154197
0.82 0.0728679747
0.84 0.0843770345
0.86 0.0976130938
0.88 0.1127391673
0.90 0.1299050489
0.92 0.1492417700
0.94 0.1708565434
0.96 0.1948284449
0.98 0.2212050274
1.00 0.2500000000

==> figures/Repetition_n6_k1_q2/Conv_Qiu.txt <==
0.00 0.0000000000
0.02 0.0000000000
0.04 0.0000000010
0.06 0.0000000117
0.08 0.0000000655
0.10 0.0000002500
0.12 0.0000007465
0.14 0.0000018824
0.16 0.0000041943
0.18 0.0000085031
0.20 0.0000160003
0.22 0.0000283458
0.24 0.0000477780
0.26 0.0000772349
0.28 0.0001204871
0.30 0.0001822832
0.32 0.0002685076
0.34 0.0003863504
0.36 0.0005444921
0.38 0.0007533016
0.40 0.0010250507
0.42 0.0013741462
0.44 0.0018173813
0.46 0.0023742111
0.48 0.0030670544
0.50 0.0039216292
0.52 0.0049673268
0.54 0.0062376359
0.56 0.0077706275
0.58 0.0096095159
0.60 0.0118033183
0.62 0.0144076390
0.64 0.0174856159
0.66 0.0211090808
0.68 0.0253600003
0.70 0.0303322983
0.72 0.0361341976
0.74 0.0428912849
0.76 0.0507506062
0.78 0.0598862649
0.80 0.0705072760
0.82 0.0828689269
0.84 0.0972898162
0.86 0.1141785501
0.88 0.1340779068
0.90 0.1577431520
0.92 0.1862943264
0.94 0.2215533180
0.96 0.2669537544
0.98 0.3310639033
1.00 0.4999999742

==> figures/Repetition_n6_k1_q2/Conv_spectral.txt <==
0.00 0.0000000000
0.02 0.0000011852
0.04 0.0000089778
0.06 0.0000286460
0.08 0.0000640944
0.10 0.0001179721
0.12 0.0001917822
0.14 0.0002859931
0.16 0.0004001506
0.18 0.0005329907
0.20 0.0006825523
0.22 0.0008462898
0.24 0.0010211849
0.26 0.0012038564
0.28 0.0013906680
0.30 0.0015778327
0.32 0.0017615132
0.34 0.0019379183
0.36 0.0021033922
0.38 0.0022544986
0.40 0.0023880966
0.42 0.0025014085
0.44 0.0025920786
0.46 0.0026582228
0.48 0.0026984670
0.50 0.0027119752
0.52 0.0026984670
0.54 0.0026582228
0.56 0.0025920786
0.58 0.0025014085
0.60 0.0023880966
0.62 0.0022544986
0.64 0.0021033922
0.66 0.0019379183
0.68 0.0017615132
0.70 0.0015778327
0.72 0.0013906680
0.74 0.0012038564
0.76 0.0010211849
0.78 0.0008462898
0.80 0.0006825523
0.82 0.0005329907
0.84 0.0004001506
0.86 0.0002859931
0.88 0.0001917822
0.90 0.0001179721
0.92 0.0000640944
0.94 0.0000286460
0.96 0.0000089778
0.98 0.0000011852
1.00 0.0000000000

==> figures/Repetition_n6_k1_q2/P_err_optimal.txt <==
0.00 0.0000000000
0.02 0.0000013031
0.04 0.0000090265
0.06 0.0000290179
0.08 0.0000656513
0.10 0.0001227021
0.12 0.0002034653
0.14 0.0003109912
0.16 0.0004482773
0.18 0.0006184296
0.20 0.0008247955
0.22 0.0010710715
0.24 0.0013613892
0.26 0.0017003927
0.28 0.0020933052
0.30 0.0025459952
0.32 0.0030650434
0.34 0.0036578139
0.36 0.0043325327
0.38 0.0050983746
0.40 0.0059655622
0.42 0.0069454819
0.44 0.0080508234
0.46 0.0092957496
0.48 0.0106961110
0.50 0.0122697143
0.52 0.0140366636
0.54 0.0160197902
0.56 0.0182451899
0.58 0.0207428913
0.60 0.0235476784
0.62 0.0267000998
0.64 0.0302477046
0.66 0.0342464931
0.68 0.0387630901
0.70 0.0438757549
0.72 0.0496795811
0.74 0.0562876424
0.76 0.0638370929
0.78 0.0724945982
0.80 0.0824656514
0.82 0.0940057973
0.84 0.1074389073
0.86 0.1231847247
0.88 0.1418043565
0.90 0.1640799918
0.92 0.1911693410
0.94 0.2249494746
0.96 0.2689312478
0.98 0.3318101155
1.00 0.5000000020

==> figures/SPC_n3_k2_q2/Conv_Gemini.txt <==
0.00 0.0000000000
0.02 0.0001500150
0.04 0.0006002402
0.06 0.0013512172
0.08 0.0024038523
0.10 0.0037594222
0.12 0.0054195812
0.14 0.0073863723
0.16 0.0096622392
0.18 0.0122500424
0.20 0.0151530772
0.22 0.0183750961
0.24 0.0219203340
0.26 0.0257935377
0.28 0.0300000000
0.30 0.0345455989
0.32 0.0394368431
0.34 0.0446809233
0.36 0.0502857726
0.38 0.0562601352
0.40 0.0626136458
0.42 0.0693569217
0.44 0.0765016704
0.46 0.0840608136
0.48 0.0920486340
0.50 0.1004809472
0.52 0.1093753049
0.54 0.1187512376
0.56 0.1286305447
0.58 0.1390376444
0.60 0.1500000000
0.62 0.1615486426
0.64 0.1737188186
0.66 0.1865508009
0.68 0.2000909166
0.70 0.2143928679
0.72 0.2295194528
0.74 0.2455448484
0.76 0.2625576957
0.78 0.2806653646
0.80 0.3000000000
0.82 0.3207273594
0.84 0.3430602010
0.86 0.3672794753
0.88 0.3937697374
0.90 0.4230825792
0.92 0.4560612309
0.94 0.4941191684
0.96 0.5400000000
0.98 0.6007518844
1.00 0.7499999776

==> figures/SPC_n3_k2_q2/Conv_Li.txt <==
0.00 0.0000000000
0.02 0.0024621653
0.04 0.0048476653
0.06 0.0071558459
0.08 0.0093872959
0.10 0.0115439987
0.12 0.0136294785
0.14 0.0156489374
0.16 0.0176093766
0.18 0.0195196985
0.20 0.0213907817
0.22 0.0232355259
0.24 0.0250688593
0.26 0.0269077046
0.28 0.0287708994
0.30 0.0306790674
0.32 0.0326544400
0.34 0.0347206262
0.36 0.0369023343
0.38 0.0392250481
0.40 0.0417146627
0.42 0.0443970889
0.44 0.0472978336
0.46 0.0504415669
0.48 0.0538516896
0.50 0.0575499103
0.52 0.0615558459
0.54 0.0658866579
0.56 0.0705567332
0.58 0.0755774204
0.60 0.0809568277
0.62 0.0866996880
0.64 0.0928072936
0.66 0.0992775006
0.68 0.1061048011
0.70 0.1132804576
0.72 0.1207926958
0.74 0.1286269448
0.76 0.1367661187
0.78 0.1451909285
0.80 0.1538802150
0.82 0.1628112933
0.84 0.1719603002
0.86 0.1813025355
0.88 0.1908127912
0.90 0.2004656616
0.92 0.2102358302
0.94 0.2200983298
0.96 0.2300287723
0.98 0.2400035492
1.00 0.2500000000

==> figures/SPC_n3_k2_q2/Conv_Qiu.txt <==
0.00 0.0000000000
0.02 0.0001000100
0.04 0.0004001601
0.06 0.0009008115
0.08 0.0016025682
0.10 0.0025062814
0.12 0.0036130542
0.14 0.0049242482
0.16 0.0064414928
0.18 0.0081666949
0.20 0.0101020514
0.22 0.0122500641
0.24 0.0146135560
0.26 0.0171956918
0.28 0.0200000000
0.30 0.0230303993
0.32 0.0262912287
0.34 0.0297872822
0.36 0.0335238484
0.38 0.0375067568
0.40 0.0417424305
0.42 0.0462379478
0.44 0.0510011136
0.46 0.0560405424
0.48 0.0613657560
0.50 0.0669872981
0.52 0.0729168699
0.54 0.0791674917
0.56 0.0857536965
0.58 0.0926917629
0.60 0.1000000000
0.62 0.1076990951
0.64 0.1158125458
0.66 0.1243672006
0.68 0.1333939444
0.70 0.1429285786
0.72 0.1530129685
0.74 0.1636965656
0.76 0.1750384638
0.78 0.1871102431
0.80 0.2000000000
0.82 0.2138182396
0.84 0.2287068007
0.86 0.2448529836
0.88 0.2625131583
0.90 0.2820550528
0.92 0.3040408206
0.94 0.3294127789
0.96 0.3600000000
0.98 0.4005012563
1.00 0.4999999851

==> figures/SPC_n3_k2_q2/Conv_spectral.txt <==
0.00 0.0000000000
0.02 0.0098242482
0.04 0.0192939731
0.06 0.0284046222
0.08 0.0371516234
0.10 0.0455303993
0.12 0.0535363833
0.14 0.0611650365
0.16 0.0684118660
0.18 0.0752724445
0.20 0.0817424305
0.22 0.0878175899
0.24 0.0934938178
0.26 0.0987671612
0.28 0.1036338419
0.30 0.1080902791
0.32 0.1121331123
0.34 0.1157592229
0.36 0.1189657560
0.38 0.1217501401
0.40 0.1241101056
0.42 0.1260437019
0.44 0.1275493117
0.46 0.1286256640
0.48 0.1292718434
0.50 0.1294872981
0.52 0.1292718434
0.54 0.1286256640
0.56 0.1275493117
0.58 0.1260437019
0.60 0.1241101056
0.62 0.1217501401
0.64 0.1189657560
0.66 0.1157592229
0.68 0.1121331123
0.70 0.1080902791
0.72 0.1036338419
0.74 0.0987671612
0.76 0.0934938178
0.78 0.0878175899
0.80 0.0817424305
0.82 0.0752724445
0.84 0.0684118660
0.86 0.0611650365
0.88 0.0535363833
0.90 0.0455303993
0.92 0.0371516234
0.94 0.0284046222
0.96 0.0192939731
0.98 0.0098242482
1.00 0.0000000000

==> figures/SPC_n3_k2_q2/P_err_optimal.txt <==
0.00 0.0000000000
0.02 0.0098283081
0.04 0.0193269093
0.06 0.0285172889
0.08 0.0374221275
0.10 0.0460651959
0.12 0.0544710486
0.14 0.0626652646
0.16 0.0706738594
0.18 0.0785233545
0.20 0.0862405877
0.22 0.0938524967
0.24 0.1013862201
0.26 0.1088686917
0.28 0.1163267186
0.30 0.1237868640
0.32 0.1312753926
0.34 0.1388182357
0.36 0.1464409761
0.38 0.1541688607
0.40 0.1620268614
0.42 0.1700395817
0.44 0.1782315832
0.46 0.1866272882
0.48 0.1952511757
0.50 0.2041279374
0.52 0.2132826474
0.54 0.2227409421
0.56 0.2325294804
0.58 0.2426759813
0.60 0.2532097766
0.62 0.2641622224
0.64 0.2755672136
0.66 0.2874620093
0.68 0.2998878315
0.70 0.3128912502
0.72 0.3265252036
0.74 0.3408512168
0.76 0.3559414910
0.78 0.3718823603
0.80 0.3887789168
0.82 0.4067617416
0.84 0.4259970370
0.86 0.4467024950
0.88 0.4691735870
0.90 0.4938305824
0.92 0.5213097575
0.94 0.5526664360
0.96 0.5899247870
0.98 0.6382148667
1.00 0.7500000000

==> figures/SPC_n4_k3_q2/Conv_Gemini.txt <==
0.00 0.0000000000
0.02 0.0001500250
0.04 0.0006004002
0.06 0.0013520272
0.08 0.0024064124
0.10 0.0037656723
0.12 0.0054325419
0.14 0.0074103846
0.16 0.0097032060
0.18 0.0123156696
0.20 0.0152531172
0.22 0.0185215919
0.24 0.0221278663
0.26 0.0260794748
0.28 0.0303847521
0.30 0.0350528783
0.32 0.0400939301
0.34 0.0455189424
0.36 0.0513399780
0.38 0.0575702104
0.40 0.0642240190
0.42 0.0713171009
0.44 0.0788666020
0.46 0.0868912695
0.48 0.0954116331
0.50 0.1044502176
0.52 0.1140317965
0.54 0.1241836940
0.56 0.1349361472
0.58 0.1463227451
0.60 0.1583809621
0.62 0.1711528130
0.64 0.1846856656
0.66 0.1990332578
0.68 0.2142569868
0.70 0.2304275637
0.72 0.2476271706
0.74 0.2659523176
0.76 0.2855177036
0.78 0.3064615466
0.80 0.3289531364
0.82 0.3532038623
0.84 0.3794839062
0.86 0.4081486397
0.88 0.4396826967
0.90 0.4747788447
0.92 0.5144927699
0.94 0.5605888557
0.96 0.6164823743
0.98 0.6909237708
1.00 0.8749999724

==> figures/SPC_n4_k3_q2/Conv_Li.txt <==
0.00 0.0000000000
0.02 0.0021156067
0.04 0.0041751598
0.06 0.0061770967
0.08 0.0081210186
0.10 0.0100078631
0.12 0.0118400686
0.14 0.0136217242
0.16 0.0153586970
0.18 0.0170587321
0.20 0.0187315173
0.22 0.0203887086
0.24 0.0220439110
0.26 0.0237126130
0.28 0.0254120736
0.30 0.0271611639
0.32 0.0289801664
0.34 0.0308905385
0.36 0.0329146469
0.38 0.0350754824
0.40 0.0373963641
0.42 0.0399006423
0.44 0.0426114094
0.46 0.0455512252
0.48 0.0487418623
0.50 0.0522040744
0.52 0.0559573896
0.54 0.0600199257
0.56 0.0644082269
0.58 0.0691371169
0.60 0.0742195652
0.62 0.0796665631
0.64 0.0854870072
0.66 0.0916875894
0.68 0.0982726935
0.70 0.1052443029
0.72 0.1126019203
0.74 0.1203425075
0.76 0.1284604482
0.78 0.1369475401
0.80 0.1457930217
0.82 0.1549836345
0.84 0.1645037257
0.86 0.1743353892
0.88 0.1844586439
0.90 0.1948516459
0.92 0.2054909296
0.94 0.2163516720
0.96 0.2274079726
0.98 0.2386331434
1.00 0.2500000000

==> figures/SPC_n4_k3_q2/Conv_Qiu.txt <==
0.00 0.0000000000
0.02 0.0000857286
0.04 0.0003430858
0.06 0.0007725870
0.08 0.0013750928
0.10 0.0021518128
0.12 0.0031043097
0.14 0.0042345055
0.16 0.0055446891
0.18 0.0070375255
0.20 0.0087160670
0.22 0.0105837668
0.24 0.0126444950
0.26 0.0149025570
0.28 0.0173627155
0.30 0.0200302162
0.32 0.0229108172
0.34 0.0260108242
0.36 0.0293371303
0.38 0.0328972631
0.40 0.0366994394
0.42 0.0407526291
0.44 0.0450666297
0.46 0.0496521540
0.48 0.0545209332
0.50 0.0596858386
0.52 0.0651610266
0.54 0.0709621108
0.56 0.0771063698
0.58 0.0836129972
0.60 0.0905034069
0.62 0.0978016074
0.64 0.1055346660
0.66 0.1137332902
0.68 0.1224325639
0.70 0.1316728936
0.72 0.1415012403
0.74 0.1519727529
0.76 0.1631529735
0.78 0.1751208838
0.80 0.1879732208
0.82 0.2018307785
0.84 0.2168479464
0.86 0.2332277941
0.88 0.2512472553
0.90 0.2713021970
0.92 0.2939958685
0.94 0.3203364890
0.96 0.3522756425
0.98 0.3948135833
1.00 0.4999999842

==> figures/SPC_n4_k3_q2/Conv_spectral.txt <==
0.00 0.0000000000
0.02 0.0147001194
0.04 0.0288009110
0.06 0.0423029270
0.08 0.0552065935
0.10 0.0675122153
0.12 0.0792199828
0.14 0.0903299789
0.16 0.1008421873
0.18 0.1107565013
0.20 0.1200727333
0.22 0.1287906253
0.24 0.1369098597
0.26 0.1444300708
0.28 0.1513508563
0.30 0.1576717895
0.32 0.1633924309
0.34 0.1685123405
0.36 0.1730310885
0.38 0.1769482669
0.40 0.1802634993
0.42 0.1829764505
0.44 0.1850868341
0.46 0.1865944202
0.48 0.1874990404
0.50 0.1878005920
0.52 0.1874990404
0.54 0.1865944202
0.56 0.1850868341
0.58 0.1829764505
0.60 0.1802634993
0.62 0.1769482669
0.64 0.1730310885
0.66 0.1685123405
0.68 0.1633924309
0.70 0.1576717895
0.72 0.1513508563
0.74 0.1444300708
0.76 0.1369098597
0.78 0.1287906253
0.80 0.1200727333
0.82 0.1107565013
0.84 0.1008421873
0.86 0.0903299789
0.88 0.0792199828
0.90 0.0675122153
0.92 0.0552065935
0.94 0.0423029270
0.96 0.0288009110
0.98 0.0147001194
1.00 0.0000000000

==> figures/SPC_n4_k3_q2/P_err_optimal.txt <==
0.00 0.0000000000
0.02 0.0147062376
0.04 0.0288507547
0.06 0.0424740101
0.08 0.0556184817
0.10 0.0683282399
0.12 0.0806484185
0.14 0.0926247539
0.16 0.1043031093
0.18 0.1157290425
0.20 0.1269474258
0.22 0.1380021287
0.24 0.1489357633
0.26 0.1597895034
0.28 0.1706029208
0.30 0.1814139759
0.32 0.1922589459
0.34 0.2031724532
0.36 0.2141875256
0.38 0.2253356761
0.40 0.2366470866
0.42 0.2481503963
0.44 0.2598733419
0.46 0.2718427346
0.48 0.2840842354
0.50 0.2966231607
0.52 0.3094842134
0.54 0.3226916406
0.56 0.3362700194
0.58 0.3502438079
0.60 0.3646381439
0.62 0.3794782165
0.64 0.3947913399
0.66 0.4106054964
0.68 0.4269511217
0.70 0.4438610497
0.72 0.4613716523
0.74 0.4795238212
0.76 0.4983643249
0.78 0.5179478688
0.80 0.5383397490
0.82 0.5596199438
0.84 0.5818892560
0.86 0.6052788871
0.88 0.6299668055
0.90 0.6562071920
0.92 0.6843874111
0.94 0.7151580013
0.96 0.7497859013
0.98 0.7915446665
1.00 0.8750000000

==> figures/SPC_n5_k4_q2/Conv_Gemini.txt <==
0.00 0.0000000000
0.02 0.0001250375
0.04 0.0005006002
0.06 0.0011280393
0.08 0.0020096103
0.10 0.0031484772
0.12 0.0045487194
0.14 0.0062153410
0.16 0.0081542828
0.18 0.0103724367
0.20 0.0128776644
0.22 0.0156788197
0.24 0.0187857757
0.26 0.0222094574
0.28 0.0259618803
0.30 0.0300561974
0.32 0.0345067535
0.34 0.0393291505
0.36 0.0445403240
0.38 0.0501586340
0.40 0.0562039711
0.42 0.0626978828
0.44 0.0696637210
0.46 0.0771268178
0.48 0.0851146926
0.50 0.0936572987
0.52 0.1027873165
0.54 0.1125405055
0.56 0.1229561268
0.58 0.1340774556
0.60 0.1459524053
0.62 0.1586342947
0.64 0.1721827995
0.66 0.1866651430
0.68 0.2021576059
0.70 0.2187474629
0.72 0.2365355051
0.74 0.2556393800
0.76 0.2761980994
0.78 0.2983782589
0.80 0.3223828411
0.82 0.3484640569
0.84 0.3769427639
0.86 0.4082391404
0.88 0.4429238462
0.90 0.4818094796
0.92 0.5261298732
0.94 0.5779401920
0.96 0.6412059358
0.98 0.7260562863
1.00 0.9374999682

==> figures/SPC_n5_k4_q2/Conv_Li.txt <==
0.00 0.0000000000
0.02 0.0016535287
0.04 0.0032784858
0.06 0.0048720977
0.08 0.0064326488
0.10 0.0079596822
0.12 0.0094541888
0.14 0.0109187734
0.16 0.0123577909
0.18 0.0137774435
0.20 0.0151858314
0.22 0.0165929522
0.24 0.0180106467
0.26 0.0194524910
0.28 0.0209336393
0.30 0.0224706259
0.32 0.0240811349
0.34 0.0257837549
0.36 0.0275977304
0.38 0.0295427283
0.40 0.0316386327
0.42 0.0339053801
0.44 0.0363628439
0.46 0.0390307697
0.48 0.0419287592
0.50 0.0450762933
0.52 0.0484927813
0.54 0.0521976162
0.56 0.0562102186
0.58 0.0605500456
0.60 0.0652365485
0.62 0.0702890632
0.64 0.0757266254
0.66 0.0815677077
0.68 0.0878298835
0.70 0.0945294300
0.72 0.1016808864
0.74 0.1092965912
0.76 0.1173862207
0.78 0.1259563556
0.80 0.1350100973
0.82 0.1445467560
0.84 0.1545616263
0.86 0.1650458608
0.88 0.1759864476
0.90 0.1873662918
0.92 0.1991643955
0.94 0.2113561282
0.96 0.2239135730
0.98 0.2368059358
1.00 0.2500000000

==> figures/SPC_n5_k4_q2/Conv_Qiu.txt <==
0.00 0.0000000000
0.02 0.0000666867
0.04 0.0002669868
0.06 0.0006016210
0.08 0.0010717922
0.10 0.0016791878
0.12 0.0024259837
0.14 0.0033148486
0.16 0.0043489508
0.18 0.0055319662
0.20 0.0068680877
0.22 0.0083620372
0.24 0.0100190804
0.26 0.0118450439
0.28 0.0138463362
0.30 0.0160299720
0.32 0.0184036019
0.34 0.0209755469
0.36 0.0237548395
0.38 0.0267512715
0.40 0.0299754513
0.42 0.0334388708
0.44 0.0371539845
0.46 0.0411343028
0.48 0.0453945027
0.50 0.0499505593
0.52 0.0548199022
0.54 0.0600216029
0.56 0.0655766010
0.58 0.0715079763
0.60 0.0778412828
0.62 0.0846049572
0.64 0.0918308264
0.66 0.0995547430
0.68 0.1078173898
0.70 0.1166653136
0.72 0.1261522694
0.74 0.1363410027
0.76 0.1473056530
0.78 0.1591350714
0.80 0.1719375153
0.82 0.1858474970
0.84 0.2010361407
0.86 0.2177275416
0.88 0.2362260513
0.90 0.2569650558
0.92 0.2806025991
0.94 0.3082347691
0.96 0.3419764991
0.98 0.3872300193
1.00 0.4999999830

==> figures/SPC_n5_k4_q2/Conv_spectral.txt <==
0.00 0.0000000000
0.02 0.0195519806
0.04 0.0382156888
0.06 0.0560024219
0.08 0.0729230036
0.10 0.0889877813
0.12 0.1042066223
0.14 0.1185889113
0.16 0.1321435486
0.18 0.1448789481
0.20 0.1568030361
0.22 0.1679232507
0.24 0.1782465416
0.26 0.1877793703
0.28 0.1965277107
0.30 0.2044970498
0.32 0.2116923896
0.34 0.2181182481
0.36 0.2237786609
0.38 0.2286771836
0.40 0.2328168930
0.42 0.2362003890
0.44 0.2388297965
0.46 0.2407067665
0.48 0.2418324774
0.50 0.2422076358
0.52 0.2418324774
0.54 0.2407067665
0.56 0.2388297965
0.58 0.2362003890
0.60 0.2328168930
0.62 0.2286771836
0.64 0.2237786609
0.66 0.2181182481
0.68 0.2116923896
0.70 0.2044970498
0.72 0.1965277107
0.74 0.1877793703
0.76 0.1782465416
0.78 0.1679232507
0.80 0.1568030361
0.82 0.1448789481
0.84 0.1321435486
0.86 0.1185889113
0.88 0.1042066223
0.90 0.0889877813
0.92 0.0729230036
0.94 0.0560024219
0.96 0.0382156888
0.98 0.0195519806
1.00 0.0000000000

==> figures/SPC_n5_k4_q2/P_err_optimal.txt <==
0.00 0.0000000000
0.02 0.0195603172
0.04 0.0382827090
0.06 0.0562331364
0.08 0.0734796694
0.10 0.0900921399
0.12 0.1061409689
0.14 0.1216961113
0.16 0.1368262806
0.18 0.1515980827
0.20 0.1660754442
0.22 0.1803191655
0.24 0.1943866030
0.26 0.2083315369
0.28 0.2222038095
0.30 0.2360498946
0.32 0.2499122983
0.34 0.2638301584
0.36 0.2778391298
0.38 0.2919718819
0.40 0.3062571752
0.42 0.3207222764
0.44 0.3353910692
0.46 0.3502851038
0.48 0.3654238584
0.50 0.3808251567
0.52 0.3965050465
0.54 0.4124780607
0.56 0.4287577333
0.58 0.4453566340
0.60 0.4622868355
0.62 0.4795591378
0.64 0.4971855687
0.66 0.5151774479
0.68 0.5335465995
0.70 0.5523057249
0.72 0.5714690403
0.74 0.5910521863
0.76 0.6110736712
0.78 0.6315556181
0.80 0.6525247744
0.82 0.6740154640
0.84 0.6960714881
0.86 0.7187527268
0.88 0.7421432327
0.90 0.7663673826
0.92 0.7916225328
0.94 0.8182537089
0.96 0.8469632412
0.98 0.8796445885
1.00 0.9375000000
